A universal completion of the ZX-calculus

In this paper, we give a universal completion of the ZX-calculus for the whole of pure qubit quantum mechanics. This proof is based on the completeness of another graphical language: the ZW-calculus, with direct translations between these two graphical systems.

==> Def_5.1/5.1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (1, -0) {};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=dn] (4) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (1.center);
		\draw [in=-90, out=90, looseness=1.00] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/5.2/5.2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dn] (0) at (0.5, 0.5) {};
		\node [style=none] (1) at (2.25, 2) {};
		\node [style=none] (2) at (2.25, -0) {};
		\node [style=none] (3) at (1.5, 0.9999999) {$=$};
		\node [style=none] (4) at (0.5, 0.9999999) {};
		\node [style=none] (5) at (0.2500001, 0.25) {};
		\node [style=none] (6) at (0.5, -0) {};
		\node [style=none] (7) at (0.2500001, 0.7499999) {};
		\node [style=none] (8) at (0, 0.5) {};
		\node [style=dn] (9) at (0.5, 1.5) {};
		\node [style=none] (10) at (0.9999999, 1.5) {};
		\node [style=none] (11) at (0.7500001, 1.75) {};
		\node [style=none] (12) at (0.7500001, 1.25) {};
		\node [style=none] (13) at (0.5, 0.9999999) {};
		\node [style=none] (14) at (0.5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw [in=0, out=-90, looseness=1.00] (4.center) to (5.center);
		\draw [in=90, out=0, looseness=1.00] (7.center) to (6.center);
		\draw [in=180, out=90, looseness=1.00] (8.center) to (7.center);
		\draw [in=180, out=-90, looseness=1.00] (8.center) to (5.center);
		\draw [in=180, out=90, looseness=1.00] (13.center) to (11.center);
		\draw [in=-90, out=180, looseness=1.00] (12.center) to (14.center);
		\draw [in=0, out=-90, looseness=1.00] (10.center) to (12.center);
		\draw [in=0, out=90, looseness=1.00] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/5.2/5.2_LHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5000001, 0.5) {};
		\node [style=none] (1) at (0.2500001, 0.2500001) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=none] (4) at (0, 1) {};
		\node [style=none] (5) at (0.2500001, 0.75) {};
		\node [style=none] (6) at (0, -0.9999999) {};
		\node [style=none] (7) at (-0.2500001, -0.2500001) {};
		\node [style=dn] (8) at (0, -0.5) {};
		\node [style=dn] (9) at (0, 0.5) {};
		\node [style=none] (10) at (-0.5000001, -0.5) {};
		\node [style=none] (11) at (-0.2500001, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=-90, looseness=1.00] (2.center) to (11.center);
		\draw [in=90, out=0, looseness=1.00] (7.center) to (6.center);
		\draw [in=180, out=90, looseness=1.00] (10.center) to (7.center);
		\draw [in=180, out=-90, looseness=1.00] (10.center) to (11.center);
		\draw [in=180, out=90, looseness=1.00] (3.center) to (5.center);
		\draw [in=-90, out=180, looseness=1.00] (1.center) to (4.center);
		\draw [in=0, out=-90, looseness=1.00] (0.center) to (1.center);
		\draw [in=0, out=90, looseness=1.00] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/5.2/5.2_RHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/frm/frm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2, 2) {};
		\node [style=none] (1) at (2, -0) {};
		\node [style=none] (2) at (1.25, 0.9999999) {$frm$};
		\node [style=none] (3) at (2.75, 0.9999999) {$frm'$};
		\node [style=none] (4) at (0, 2) {};
		\node [style=none] (5) at (0, 0.9999999) {};
		\node [style=none] (6) at (0.2500001, 1.25) {};
		\node [style=none] (7) at (0.5, 1.5) {};
		\node [style=dn] (8) at (0, 1.5) {};
		\node [style=none] (9) at (0.2500001, 1.75) {};
		\node [style=none] (10) at (0.5, 0.5) {};
		\node [style=dn] (11) at (0, 0.5) {};
		\node [style=none] (12) at (0, 0.9999999) {};
		\node [style=none] (13) at (0, -0) {};
		\node [style=none] (14) at (0.2500001, 0.25) {};
		\node [style=none] (15) at (0.2500001, 0.7499999) {};
		\node [style=none] (16) at (4, 0.9999999) {};
		\node [style=none] (17) at (3.75, 0.7499999) {};
		\node [style=dn] (18) at (4, 1.5) {};
		\node [style=none] (19) at (3.75, 1.25) {};
		\node [style=none] (20) at (3.75, 1.75) {};
		\node [style=none] (21) at (4, 0.9999999) {};
		\node [style=none] (22) at (3.5, 1.5) {};
		\node [style=none] (23) at (3.5, 0.5) {};
		\node [style=none] (24) at (4, -0) {};
		\node [style=none] (25) at (3.75, 0.25) {};
		\node [style=dn] (26) at (4, 0.5) {};
		\node [style=none] (27) at (4, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw [in=180, out=-90, looseness=1.00] (4.center) to (6.center);
		\draw [in=90, out=180, looseness=1.00] (9.center) to (5.center);
		\draw [in=0, out=90, looseness=1.00] (7.center) to (9.center);
		\draw [in=0, out=-90, looseness=1.00] (7.center) to (6.center);
		\draw [in=180, out=-90, looseness=1.00] (12.center) to (14.center);
		\draw [in=90, out=180, looseness=1.00] (15.center) to (13.center);
		\draw [in=0, out=90, looseness=1.00] (10.center) to (15.center);
		\draw [in=0, out=-90, looseness=1.00] (10.center) to (14.center);
		\draw [in=0, out=-90, looseness=1.00] (27.center) to (19.center);
		\draw [in=90, out=0, looseness=1.00] (20.center) to (16.center);
		\draw [in=180, out=90, looseness=1.00] (22.center) to (20.center);
		\draw [in=180, out=-90, looseness=1.00] (22.center) to (19.center);
		\draw [in=0, out=-90, looseness=1.00] (21.center) to (25.center);
		\draw [in=90, out=0, looseness=1.00] (17.center) to (24.center);
		\draw [in=180, out=90, looseness=1.00] (23.center) to (17.center);
		\draw [in=180, out=-90, looseness=1.00] (23.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/frm/frm_LHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0) {};
		\node [style=none] (1) at (0.25, -0.25) {};
		\node [style=dn] (2) at (0, 0.5) {};
		\node [style=none] (3) at (0.25, 0.25) {};
		\node [style=none] (4) at (0.25, 0.75) {};
		\node [style=none] (5) at (0, -0) {};
		\node [style=none] (6) at (0.5, 0.5) {};
		\node [style=none] (7) at (0.5, -0.5) {};
		\node [style=none] (8) at (0, -1) {};
		\node [style=none] (9) at (0.25, -0.75) {};
		\node [style=dn] (10) at (0, -0.5) {};
		\node [style=none] (11) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=-90, looseness=1.00] (11.center) to (3.center);
		\draw [in=90, out=180, looseness=1.00] (4.center) to (0.center);
		\draw [in=0, out=90, looseness=1.00] (6.center) to (4.center);
		\draw [in=0, out=-90, looseness=1.00] (6.center) to (3.center);
		\draw [in=180, out=-90, looseness=1.00] (5.center) to (9.center);
		\draw [in=90, out=180, looseness=1.00] (1.center) to (8.center);
		\draw [in=0, out=90, looseness=1.00] (7.center) to (1.center);
		\draw [in=0, out=-90, looseness=1.00] (7.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/frm/frm_RHS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dn] (0) at (0, 0.5) {};
		\node [style=none] (1) at (-0.25, -0.75) {};
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=none] (4) at (-0.25, 0.75) {};
		\node [style=none] (5) at (-0.5, -0.5) {};
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (-0.25, -0.25) {};
		\node [style=none] (8) at (0, -0) {};
		\node [style=none] (9) at (-0.25, 0.25) {};
		\node [style=none] (10) at (-0.5, 0.5) {};
		\node [style=dn] (11) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=-90, looseness=1.00] (6.center) to (9.center);
		\draw [in=90, out=0, looseness=1.00] (4.center) to (8.center);
		\draw [in=180, out=90, looseness=1.00] (10.center) to (4.center);
		\draw [in=180, out=-90, looseness=1.00] (10.center) to (9.center);
		\draw [in=0, out=-90, looseness=1.00] (3.center) to (1.center);
		\draw [in=90, out=0, looseness=1.00] (7.center) to (2.center);
		\draw [in=180, out=90, looseness=1.00] (5.center) to (7.center);
		\draw [in=180, out=-90, looseness=1.00] (5.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/frm/frm_middle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/natex/natex.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.2500001, 1.5) {};
		\node [style=none] (1) at (0.7500001, 1.5) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0.9999999, 1.5) {};
		\node [style=none] (4) at (0.9999999, 0.9999999) {};
		\node [style=none] (5) at (2.5, -0) {};
		\node [style=none] (6) at (2.5, 0.5) {};
		\node [style=none] (7) at (2.75, 0.5) {};
		\node [style=none] (8) at (3.25, 0.5) {};
		\node [style=none] (9) at (2.75, 1.5) {};
		\node [style=none] (10) at (3.25, 1.5) {};
		\node [style=none] (11) at (3.5, 1.5) {};
		\node [style=none] (12) at (1.75, 0.7499999) {$\overset{nat^\varepsilon_x}{=}$};
		\node [style=dn] (13) at (2.75, 0.875) {};
		\node [style=dn] (14) at (3.25, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=1.00] (2.center) to (4.center);
		\draw (4.center) to (3.center);
		\draw [bend right=90, looseness=1.50] (0.center) to (1.center);
		\draw (5.center) to (6.center);
		\draw [in=-90, out=90, looseness=1.00] (6.center) to (11.center);
		\draw [bend right=90, looseness=1.50] (7.center) to (8.center);
		\draw (7.center) to (9.center);
		\draw (8.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/natnx/natnx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 1) {};
		\node [style=none] (1) at (0.75, 1) {};
		\node [style=none] (2) at (0.25, 0) {};
		\node [style=none] (3) at (0.75, 0) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=none] (5) at (1, 1) {};
		\node [style=none] (6) at (1, 1.25) {};
		\node [style=none] (7) at (2.75, -0) {};
		\node [style=none] (8) at (3.25, -0) {};
		\node [style=none] (9) at (2.5, -0) {};
		\node [style=none] (10) at (2.5, 0.5) {};
		\node [style=none] (11) at (3.5, 1.25) {};
		\node [style=none] (12) at (1.75, 0.7499999) {$\overset{nat^\eta_x}{=}$};
		\node [style=dn] (13) at (0.25, 0.375) {};
		\node [style=dn] (14) at (0.75, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw [bend left=90, looseness=1.50] (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw [in=-90, out=90, looseness=1.00] (4.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw (9.center) to (10.center);
		\draw [in=-90, out=90, looseness=1.00] (10.center) to (11.center);
		\draw [bend left=90, looseness=1.50] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/reix1/reix1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0.5) {$\overset{rei^x_1}{=}$};
		\node [style=none] (1) at (2.25, 0.7499999) {};
		\node [style=dn] (2) at (2.5, 0.5) {};
		\node [style=none] (3) at (2.5, 0.9999999) {};
		\node [style=none] (4) at (2.25, 0.2500001) {};
		\node [style=none] (5) at (2, 0.5) {};
		\node [style=none] (6) at (2.5, -0) {};
		\node [style=none] (7) at (0, 1) {};
		\node [style=none] (8) at (0.5, 0.5) {};
		\node [style=none] (9) at (0.25, 0.75) {};
		\node [style=dn] (10) at (0, 0.5) {};
		\node [style=none] (11) at (0, -0) {};
		\node [style=none] (12) at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=-90, looseness=1.00] (3.center) to (4.center);
		\draw [in=90, out=0, looseness=1.00] (1.center) to (6.center);
		\draw [in=180, out=90, looseness=1.00] (5.center) to (1.center);
		\draw [in=180, out=-90, looseness=1.00] (5.center) to (4.center);
		\draw [in=180, out=-90, looseness=1.00] (7.center) to (12.center);
		\draw [in=90, out=180, looseness=1.00] (9.center) to (11.center);
		\draw [in=0, out=90, looseness=1.00] (8.center) to (9.center);
		\draw [in=0, out=-90, looseness=1.00] (8.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/reix2/reix2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=none] (5) at (0.5, 0) {};
		\node [style=none] (6) at (2, 0.9999999) {};
		\node [style=none] (7) at (2, -0) {};
		\node [style=none] (8) at (2.5, 0.9999999) {};
		\node [style=none] (9) at (2.5, -0) {};
		\node [style=none] (10) at (1.25, 0.5) {$\overset{rei^x_2}{=}$};
		\node [style=dn] (11) at (0.25, 0.75) {};
		\node [style=dn] (12) at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (3.center);
		\draw [in=-90, out=90, looseness=1.00] (2.center) to (1.center);
		\draw [in=90, out=-90, looseness=1.00] (2.center) to (5.center);
		\draw [in=-90, out=90, looseness=1.00] (4.center) to (3.center);
		\draw (6.center) to (7.center);
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.3/reix3/reix3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 1.5) {};
		\node [style=none] (1) at (0.75, 1.5) {};
		\node [style=none] (2) at (0.25, 1) {};
		\node [style=none] (3) at (0.75, 1) {};
		\node [style=none] (4) at (0.25, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (1, 1) {};
		\node [style=none] (8) at (1, 1.5) {};
		\node [style=dn] (9) at (0.25, 0.375) {};
		\node [style=dn] (10) at (0.75, 0.625) {};
		\node [style=none] (11) at (2.5, -0) {};
		\node [style=none] (12) at (2.75, -0) {};
		\node [style=none] (13) at (3.25, -0) {};
		\node [style=none] (14) at (2.75, 0.5) {};
		\node [style=none] (15) at (3.25, 0.5) {};
		\node [style=none] (16) at (2.75, 1.5) {};
		\node [style=none] (17) at (3.25, 1.5) {};
		\node [style=none] (18) at (2.5, 0.5) {};
		\node [style=none] (19) at (3.5, 1.5) {};
		\node [style=dn] (20) at (2.75, 0.875) {};
		\node [style=dn] (21) at (3.25, 1.125) {};
		\node [style=dn] (22) at (0.5, 1.25) {};
		\node [style=dn] (23) at (3, 0.25) {};
		\node [style=none] (24) at (1.75, 0.7499999) {$\overset{rei^x_3}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=1.00] (6.center) to (7.center);
		\draw (4.center) to (2.center);
		\draw (5.center) to (3.center);
		\draw [in=-90, out=90, looseness=1.00] (2.center) to (1.center);
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (3.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (18.center);
		\draw [in=-90, out=90, looseness=1.00] (18.center) to (19.center);
		\draw [in=-90, out=90, looseness=1.00] (12.center) to (15.center);
		\draw [in=90, out=-90, looseness=1.00] (14.center) to (13.center);
		\draw (14.center) to (16.center);
		\draw (17.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/5.4/5.4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0.5) {};
		\node [style=none] (1) at (0.5, -0.5) {};
		\node [style=bn] (2) at (0, -0) {};
		\node [style=bn] (3) at (0, 0.25) {};
		\node [style=none] (4) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (0.center) to (2);
		\draw [bend left, looseness=1.00] (2) to (1.center);
		\draw (2) to (3);
		\draw (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/comcow/comcow.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0.5, 1.75) {};
		\node [style=none] (1) at (0.5, 2) {};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (0, 1) {};
		\node [style=bn] (4) at (0.5, 1.5) {};
		\node [style=none] (5) at (2.5, 0.9999999) {};
		\node [style=bn] (6) at (3, 1.5) {};
		\node [style=bn] (7) at (3, 1.75) {};
		\node [style=none] (8) at (3, 2) {};
		\node [style=none] (9) at (3.5, 0.9999999) {};
		\node [style=none] (10) at (0, -0) {};
		\node [style=none] (11) at (1, -0) {};
		\node [style=none] (12) at (2.5, -0) {};
		\node [style=none] (13) at (3.5, -0) {};
		\node [style=dn] (14) at (0.5, 0.5) {};
		\node [style=none] (15) at (1.75, 0.9999999) {$\overset{com^{co}_w}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-165, out=90, looseness=0.75] (3.center) to (4);
		\draw [in=90, out=-15, looseness=0.75] (4) to (2.center);
		\draw (4) to (0);
		\draw (0) to (1.center);
		\draw [in=-165, out=90, looseness=0.75] (5.center) to (6);
		\draw [in=90, out=-15, looseness=0.75] (6) to (9.center);
		\draw (6) to (7);
		\draw (7) to (8.center);
		\draw [in=-90, out=90, looseness=1.00] (10.center) to (2.center);
		\draw [in=90, out=-90, looseness=1.00] (3.center) to (11.center);
		\draw (12.center) to (5.center);
		\draw (9.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/hopf/hopf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, 2.25) {};
		\node [style=bn] (1) at (0, 2) {};
		\node [style=bn] (2) at (0, 0.4999999) {};
		\node [style=bn] (3) at (0, 0.2500001) {};
		\node [style=none] (4) at (0, 2.5) {};
		\node [style=none] (5) at (0, -0) {};
		\node [style=bn] (6) at (2, 0.4999999) {};
		\node [style=bn] (7) at (2, 0.2500001) {};
		\node [style=none] (8) at (2, -0) {};
		\node [style=bn] (9) at (2, 2.25) {};
		\node [style=none] (10) at (2, 2.5) {};
		\node [style=bn] (11) at (2, 2) {};
		\node [style=none] (12) at (1.25, 1.25) {$\overset{hopf}{=}$};
		\node [style=none] (13) at (0.7499999, 1.25) {};
		\node [style=none] (14) at (0.5, 1) {};
		\node [style=dn] (15) at (0.2500001, 1.25) {};
		\node [style=none] (16) at (0.2500001, 1) {};
		\node [style=none] (17) at (0.5, 1.5) {};
		\node [style=none] (18) at (0.2500001, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right, looseness=1.00] (1) to (2);
		\draw (2) to (3);
		\draw (1) to (0);
		\draw (0) to (4.center);
		\draw (3) to (5.center);
		\draw [in=135, out=45, loop] (6) to ();
		\draw (6) to (7);
		\draw (7) to (8.center);
		\draw [in=-135, out=-45, loop] (11) to ();
		\draw (11) to (9);
		\draw (9) to (10.center);
		\draw [in=180, out=-90, looseness=1.00] (18.center) to (14.center);
		\draw [in=90, out=180, looseness=1.00] (17.center) to (16.center);
		\draw [in=0, out=90, looseness=1.00] (13.center) to (17.center);
		\draw [in=0, out=-90, looseness=1.00] (13.center) to (14.center);
		\draw [in=90, out=-33, looseness=1.00] (1) to (18.center);
		\draw [in=-90, out=33, looseness=1.00] (2) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/natmnew/natmnew.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (2.5, -0) {};
		\node [style=bn] (1) at (2.5, 0.7500001) {};
		\node [style=bn] (2) at (2.5, 0.5000001) {};
		\node [style=bn] (3) at (2.5, 0.25) {};
		\node [style=none] (4) at (1.75, 0.5000001) {$\overset{nat^{m \eta}_{\varepsilon w}}{=}$};
		\node [style=none] (5) at (0, 0.25) {$\cdot$};
		\node [style=none] (6) at (0, 0.7500001) {$\cdot$};
		\node [style=none] (7) at (0, 1) {$\cdot$};
		\node [style=none] (8) at (0, 0.5000001) {$\cdot$};
		\node [style=none] (9) at (0.9999998, 0.7500001) {$\cdot$};
		\node [style=none] (10) at (0.9999998, 0.5000001) {$\cdot$};
		\node [style=none] (11) at (0.9999998, 1) {$\cdot$};
		\node [style=none] (12) at (0.4999999, -0) {$\cdot$};
		\node [style=none] (13) at (0.9999998, -0) {$\cdot$};
		\node [style=none] (14) at (0.9999998, 0.25) {$\cdot$};
		\node [style=none] (15) at (0.7500001, -0) {$\cdot$};
		\node [style=none] (16) at (0.7500001, 1) {$\cdot$};
		\node [style=none] (17) at (0, -0) {$\cdot$};
		\node [style=none] (18) at (0.2500001, 1) {$\cdot$};
		\node [style=none] (19) at (0.4999999, 1) {$\cdot$};
		\node [style=none] (20) at (0.2500001, -0) {$\cdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (0) to ();
		\draw [in=135, out=45, loop] (1) to ();
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/natmnew/natmnew_proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, 1.25) {};
		\node [style=bn] (1) at (0, 0.9999999) {};
		\node [style=bn] (2) at (0, 0.7500001) {};
		\node [style=bn] (3) at (0, 0.5) {};
		\node [style=none] (4) at (0.7500001, 0.75) {$\xmapsto{\ref{lem:2}}$};
		\node [style=rn] (5) at (1.5, 1.5) {$\pi$};
		\node [style=rn] (6) at (1.5, 1) {$\pi$};
		\node [style=rn] (7) at (1.5, 0.5000001) {$\pi$};
		\node [style=rn] (8) at (1.5, -0) {$\pi$};
		\node [style=gn] (9) at (2, 1.5) {};
		\node [style=rn] (10) at (2, 0.9999999) {};
		\node [style=gn] (11) at (2, 0.5000001) {};
		\node [style=rn] (12) at (2, -0) {};
		\node [style=none] (13) at (2.75, 0.75) {$\overset{S1, B1}{=}$};
		\node [style=gn] (14) at (4, 0.5000001) {};
		\node [style=rn] (15) at (4, -0) {};
		\node [style=rn] (16) at (4, 0.9999999) {};
		\node [style=gn] (17) at (4, 1.5) {};
		\node [style=gn] (18) at (3.5, 1.5) {};
		\node [style=gn] (19) at (3.5, 0.5000001) {};
		\node [style=rn] (20) at (3.5, 0.9999999) {};
		\node [style=rn] (21) at (3.5, -0) {};
		\node [style=none] (22) at (4.75, 0.75) {$\overset{\ref{lem:inv}}{=}$};
		\node [style=none] (23) at (5.5, 0.2500001) {$\cdot$};
		\node [style=none] (24) at (6.25, 0.2500001) {$\cdot$};
		\node [style=none] (25) at (5.75, 0.2500001) {$\cdot$};
		\node [style=none] (26) at (6.5, 0.2500001) {$\cdot$};
		\node [style=none] (27) at (6, 1.25) {$\cdot$};
		\node [style=none] (28) at (5.5, 0.5) {$\cdot$};
		\node [style=none] (29) at (6.25, 1.25) {$\cdot$};
		\node [style=none] (30) at (6, 0.2500001) {$\cdot$};
		\node [style=none] (31) at (6.5, 1.25) {$\cdot$};
		\node [style=none] (32) at (6.5, 0.5) {$\cdot$};
		\node [style=none] (33) at (6.5, 0.75) {$\cdot$};
		\node [style=none] (34) at (5.5, 0.75) {$\cdot$};
		\node [style=none] (35) at (6.5, 0.9999999) {$\cdot$};
		\node [style=none] (36) at (5.5, 1.25) {$\cdot$};
		\node [style=none] (37) at (5.75, 1.25) {$\cdot$};
		\node [style=none] (38) at (5.5, 0.9999999) {$\cdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (0) to ();
		\draw [in=-135, out=-45, loop] (3) to ();
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (5) to (6);
		\draw (6) to (7);
		\draw (7) to (8);
		\draw [bend right, looseness=1.25] (9) to (10);
		\draw [bend right, looseness=1.25] (10) to (9);
		\draw (9) to (10);
		\draw [bend right, looseness=1.25] (11) to (12);
		\draw [bend right, looseness=1.25] (12) to (11);
		\draw (11) to (12);
		\draw [bend right, looseness=1.25] (17) to (16);
		\draw [bend right, looseness=1.25] (16) to (17);
		\draw (17) to (16);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend right, looseness=1.25] (15) to (14);
		\draw (14) to (15);
		\draw (18) to (20);
		\draw (19) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/natmnw/natmnw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (2.25, -0) {};
		\node [style=none] (3) at (3.25, -0) {};
		\node [style=bn] (4) at (0, 0.5) {};
		\node [style=bn] (5) at (0, 0.75) {};
		\node [style=bn] (6) at (1, 0.5) {};
		\node [style=bn] (7) at (1, 0.75) {};
		\node [style=bn] (8) at (2.75, 0.5000001) {};
		\node [style=bn] (9) at (2.75, 0.7499999) {};
		\node [style=bn] (10) at (2.75, 1) {};
		\node [style=bn] (11) at (2.75, 1.25) {};
		\node [style=none] (12) at (1.75, 0.7499999) {$\overset{nat^{m\eta}_w}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (0.center);
		\draw (4) to (5);
		\draw (6) to (1.center);
		\draw (7) to (6);
		\draw [in=135, out=45, loop] (7) to ();
		\draw [in=45, out=135, loop] (5) to ();
		\draw [in=90, out=-150, looseness=1.00] (8) to (2.center);
		\draw [in=90, out=-30, looseness=1.00] (8) to (3.center);
		\draw (8) to (9);
		\draw (9) to (10);
		\draw (10) to (11);
		\draw [in=135, out=45, loop] (11) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/natmw/natmw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, 1.75) {};
		\node [style=bn] (1) at (0, 1.5) {};
		\node [style=bn] (2) at (1, 1.75) {};
		\node [style=bn] (3) at (1, 1.5) {};
		\node [style=bn] (4) at (0, 0.5000001) {};
		\node [style=bn] (5) at (0, 0.2499999) {};
		\node [style=bn] (6) at (1, 0.5000001) {};
		\node [style=bn] (7) at (1, 0.2499999) {};
		\node [style=none] (8) at (0, 2) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (0, -0) {};
		\node [style=none] (11) at (1, -0) {};
		\node [style=bn] (12) at (2.75, 1.25) {};
		\node [style=bn] (13) at (2.75, 1) {};
		\node [style=bn] (14) at (2.75, 0.7499999) {};
		\node [style=bn] (15) at (2.75, 0.5000001) {};
		\node [style=none] (16) at (2.25, 1.75) {};
		\node [style=none] (17) at (3.25, 1.75) {};
		\node [style=none] (18) at (2.25, -0) {};
		\node [style=none] (19) at (3.25, -0) {};
		\node [style=dn] (20) at (0.5, 1) {};
		\node [style=none] (21) at (1.75, 1) {$\overset{nat^m_w}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (6);
		\draw [bend right, looseness=1.00] (6) to (3);
		\draw (4) to (3);
		\draw [bend right, looseness=1.00] (1) to (4);
		\draw (4) to (5);
		\draw (6) to (7);
		\draw (3) to (2);
		\draw (1) to (0);
		\draw (0) to (8.center);
		\draw (2) to (9.center);
		\draw (5) to (10.center);
		\draw (7) to (11.center);
		\draw [in=-90, out=150, looseness=0.75] (12) to (16.center);
		\draw [in=-90, out=30, looseness=0.75] (12) to (17.center);
		\draw (13) to (12);
		\draw (13) to (14);
		\draw (14) to (15);
		\draw [in=90, out=-150, looseness=0.75] (15) to (18.center);
		\draw [in=90, out=-30, looseness=0.75] (15) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/natwx/natwx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=none] (2) at (0.25, 0.875) {};
		\node [style=none] (3) at (1.25, 0.875) {};
		\node [style=bn] (4) at (0.7499999, 1.25) {};
		\node [style=bn] (5) at (0.7499999, 1.5) {};
		\node [style=none] (6) at (0.7499999, 1.75) {};
		\node [style=none] (7) at (0, 0) {};
		\node [style=none] (8) at (1.5, 1) {};
		\node [style=none] (9) at (1.5, 1.75) {};
		\node [style=none] (10) at (3.25, -0) {};
		\node [style=none] (11) at (4.25, -0) {};
		\node [style=bn] (12) at (3.75, 0.5000001) {};
		\node [style=bn] (13) at (3.75, 0.7499999) {};
		\node [style=none] (14) at (3.75, 1.75) {};
		\node [style=none] (15) at (3, 0.7499999) {};
		\node [style=none] (16) at (4.5, 1.75) {};
		\node [style=none] (17) at (3, -0) {};
		\node [style=dn] (18) at (0.25, 0.375) {};
		\node [style=dn] (19) at (1.25, 0.625) {};
		\node [style=dn] (20) at (3.75, 1.25) {};
		\node [style=none] (21) at (2.25, 1) {$\overset{nat^w_x}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (3.center);
		\draw [in=-165, out=90, looseness=0.75] (2.center) to (4);
		\draw [in=90, out=-15, looseness=0.75] (4) to (3.center);
		\draw (4) to (5);
		\draw (5) to (6.center);
		\draw [in=-90, out=90, looseness=1.00] (7.center) to (8.center);
		\draw (8.center) to (9.center);
		\draw [in=90, out=-165, looseness=0.75] (12) to (10.center);
		\draw [in=90, out=-15, looseness=0.75] (12) to (11.center);
		\draw (12) to (13);
		\draw (13) to (14.center);
		\draw [in=90, out=-90, looseness=1.25] (16.center) to (15.center);
		\draw (15.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/uncowL/uncowL.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=none] (2) at (1, 0) {};
		\node [style=none] (3) at (2, 1.5) {};
		\node [style=none] (4) at (3, 0.4999999) {};
		\node [style=none] (5) at (3, -0) {};
		\node [style=bn] (6) at (0.5, 1) {};
		\node [style=bn] (7) at (0.25, 1.125) {};
		\node [style=bn] (8) at (0.5000001, 0.7499999) {};
		\node [style=bn] (9) at (0.5000001, 0.5000001) {};
		\node [style=none] (10) at (1.5, 0.7500001) {$\overset{un^{co}_{w,L}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw [in=90, out=-90, looseness=1.00] (3.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw [in=-135, out=-45, loop] (9) to ();
		\draw (9) to (8);
		\draw (8) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.4/uncowR/uncowR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0.5, 1) {};
		\node [style=bn] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (1, 1.5) {};
		\node [style=bn] (3) at (0.75, 1.125) {};
		\node [style=bn] (4) at (0.5, 0.75) {};
		\node [style=none] (5) at (0, 0.5) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (3, 1.5) {};
		\node [style=none] (8) at (2, 0.4999999) {};
		\node [style=none] (9) at (2, -0) {};
		\node [style=none] (10) at (1.5, 0.7500001) {$\overset{un^{co}_{w,R}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (2.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw [in=-45, out=-135, loop] (1) to ();
		\draw (1) to (4);
		\draw (4) to (0);
		\draw [in=90, out=-90, looseness=1.00] (7.center) to (8.center);
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/antnx/antnx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (1.25, 1) {};
		\node [style=none] (2) at (1.25, 1.5) {};
		\node [style=none] (3) at (2.25, 0.5) {};
		\node [style=none] (4) at (0.75, -0) {};
		\node [style=none] (5) at (0.75, 1.5) {};
		\node [style=bn] (6) at (0.75, 1) {};
		\node [style=dn] (7) at (0.75, 0.5) {};
		\node [style=none] (8) at (3.5, 1.5) {};
		\node [style=none] (9) at (3, -0) {};
		\node [style=none] (10) at (3, 1.5) {};
		\node [style=bn] (11) at (3, 0.5) {};
		\node [style=none] (12) at (1.75, 0.75) {$\overset{ant^n_x}{=}$};
		\node [style=none] (13) at (2.75, 0.25) {};
		\node [style=none] (14) at (2.25, -0) {};
		\node [style=dn] (15) at (2.375, 0.25) {};
		\node [style=dn] (16) at (3, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=1.00] (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (6) to (4.center);
		\draw (6) to (5.center);
		\draw [in=-90, out=90, looseness=1.00] (3.center) to (8.center);
		\draw (11) to (9.center);
		\draw (11) to (10.center);
		\draw [in=-90, out=-90, looseness=1.25] (3.center) to (13.center);
		\draw [in=90, out=90, looseness=1.25] (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/bcup/bcup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=bn] (2) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (0.center) to (2);
		\draw [in=90, out=0, looseness=1.00] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/bspider/bspider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0) {};
		\node [style=none] (1) at (0.9999999, -0) {};
		\node [style=none] (2) at (2, -0) {};
		\node [style=bn] (3) at (0.9999999, 0.9999999) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (0.center) to (3);
		\draw (3) to (1.center);
		\draw [in=90, out=0, looseness=1.00] (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/inv/inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, 1.25) {};
		\node [style=bn] (1) at (0, 0.7499999) {};
		\node [style=none] (2) at (0, 2) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=none] (4) at (1.5, 2) {};
		\node [style=none] (5) at (1.5, -0) {};
		\node [style=none] (6) at (0.7500001, 0.9999999) {$\overset{inv}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (0) to (1);
		\draw (1) to (3.center);
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/sym2/sym2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (1, 1) {};
		\node [style=bn] (2) at (0.5, 1.5) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=none] (4) at (1, -0) {};
		\node [style=bn] (5) at (3, 1) {};
		\node [style=none] (6) at (2.5, 0.5) {};
		\node [style=none] (7) at (3.5, 0.5) {};
		\node [style=none] (8) at (1.75, 0.75) {$\overset{sym_2}{=}$};
		\node [style=none] (9) at (2.5, -0) {};
		\node [style=none] (10) at (3.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (0.center) to (2);
		\draw [in=90, out=0, looseness=1.00] (2) to (1.center);
		\draw [in=180, out=90, looseness=1.00] (6.center) to (5);
		\draw [in=90, out=0, looseness=1.00] (5) to (7.center);
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (4.center);
		\draw [in=-90, out=90, looseness=1.00] (3.center) to (1.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/sym3/sym3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 0.5) {};
		\node [style=none] (1) at (3, 0.5) {};
		\node [style=none] (2) at (3.5, 0.5) {};
		\node [style=bn] (3) at (3, 1) {};
		\node [style=none] (4) at (5.5, 0.5) {};
		\node [style=bn] (5) at (5.5, 1) {};
		\node [style=none] (6) at (6, 0.5) {};
		\node [style=none] (7) at (5, 0.5) {};
		\node [style=none] (8) at (0.5, 0.5) {};
		\node [style=bn] (9) at (0.5, 1) {};
		\node [style=none] (10) at (1, 0.5) {};
		\node [style=none] (11) at (0, 0.5) {};
		\node [style=none] (12) at (0, 0.5) {};
		\node [style=none] (13) at (0.5, 0.5) {};
		\node [style=none] (14) at (0, -0) {};
		\node [style=none] (15) at (0.5, -0) {};
		\node [style=none] (16) at (5.5, 0.5) {};
		\node [style=none] (17) at (6, 0.5) {};
		\node [style=none] (18) at (5.5, -0) {};
		\node [style=none] (19) at (6, -0) {};
		\node [style=none] (20) at (1, -0) {};
		\node [style=none] (21) at (2.5, -0) {};
		\node [style=none] (22) at (3, -0) {};
		\node [style=none] (23) at (3.5, -0) {};
		\node [style=none] (24) at (5, -0) {};
		\node [style=none] (25) at (1.75, 0.5) {$\overset{sym_{3,L}}{=}$};
		\node [style=none] (26) at (4.25, 0.5) {$\overset{sym_{3,R}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (0.center) to (3);
		\draw (3) to (1.center);
		\draw [in=90, out=0, looseness=1.00] (3) to (2.center);
		\draw [in=180, out=90, looseness=1.00] (7.center) to (5);
		\draw (5) to (4.center);
		\draw [in=90, out=0, looseness=1.00] (5) to (6.center);
		\draw [in=180, out=90, looseness=1.00] (11.center) to (9);
		\draw (9) to (8.center);
		\draw [in=90, out=0, looseness=1.00] (9) to (10.center);
		\draw [in=90, out=-90, looseness=1.00] (12.center) to (15.center);
		\draw [in=-90, out=90, looseness=1.00] (14.center) to (13.center);
		\draw [in=90, out=-90, looseness=1.00] (16.center) to (19.center);
		\draw [in=-90, out=90, looseness=1.00] (18.center) to (17.center);
		\draw (20.center) to (10.center);
		\draw (21.center) to (0.center);
		\draw (22.center) to (1.center);
		\draw (23.center) to (2.center);
		\draw (24.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.7/sym3/sym3_proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.9999999, 14.75) {};
		\node [style=bn] (1) at (0.9999999, 15.75) {};
		\node [style=none] (2) at (0, 14.75) {};
		\node [style=none] (3) at (0, 13.75) {};
		\node [style=none] (4) at (0.9999999, 13.75) {};
		\node [style=none] (5) at (2, 14.75) {};
		\node [style=none] (6) at (2, 13.75) {};
		\node [style=none] (7) at (0.9999999, 14.75) {};
		\node [style=none] (8) at (0, 14.75) {};
		\node [style=none] (9) at (2.75, 14.75) {$\mapsto$};
		\node [style=gn] (10) at (4.5, 15.75) {};
		\node [style=rn] (11) at (3.5, 14.75) {};
		\node [style=triangle] (12) at (4.5, 15.25) {};
		\node [style=gn] (13) at (4.5, 14.75) {};
		\node [style=rn] (14) at (5.5, 15.75) {$\pi$};
		\node [style=none] (15) at (4.5, 13.75) {};
		\node [style=none] (16) at (3.5, 13.75) {};
		\node [style=none] (17) at (5.5, 13.75) {};
		\node [style=none] (18) at (8.250001, 13.75) {};
		\node [style=none] (19) at (7.25, 13.75) {};
		\node [style=none] (20) at (9.25, 13.75) {};
		\node [style=rn] (21) at (9.25, 15.75) {$\pi$};
		\node [style=gn] (22) at (7.25, 14.75) {};
		\node [style=gn] (23) at (7.25, 15.75) {};
		\node [style=triangle] (24) at (7.25, 15.25) {};
		\node [style=rn] (25) at (8.250001, 14.75) {};
		\node [style=none] (26) at (6.5, 14.75) {$\overset{\ref{lem:4}}{=}$};
		\node [style=rn] (27) at (0.7499999, 11) {};
		\node [style=none] (28) at (2.75, 10) {};
		\node [style=gn] (29) at (1.75, 11) {};
		\node [style=rn] (30) at (2.75, 12) {$\pi$};
		\node [style=triangle] (31) at (1.75, 11.5) {};
		\node [style=gn] (32) at (1.75, 13) {};
		\node [style=none] (33) at (1.75, 12.25) {};
		\node [style=none] (34) at (1.5, 12.25) {};
		\node [style=none] (35) at (0, 11.5) {$=$};
		\node [style=none] (36) at (5.5, 10) {};
		\node [style=rn] (37) at (6.5, 12) {$\pi$};
		\node [style=none] (38) at (4.5, 10) {};
		\node [style=none] (39) at (6.5, 10) {};
		\node [style=triangle] (40) at (5.5, 11.5) {};
		\node [style=gn] (41) at (5.5, 11) {};
		\node [style=rn] (42) at (4.5, 11) {};
		\node [style=none] (43) at (3.75, 11.5) {$\overset{\ref{lem:com}}{=}$};
		\node [style=gn] (44) at (5.5, 12) {};
		\node [style=rn] (45) at (5.75, 14.75) {};
		\node [style=gn] (46) at (5.75, 15.25) {};
		\node [style=gn] (47) at (9.5, 15.25) {};
		\node [style=rn] (48) at (9.5, 14.75) {};
		\node [style=gn] (49) at (3, 11.5) {};
		\node [style=rn] (50) at (3, 11) {};
		\node [style=rn] (51) at (6.75, 11) {};
		\node [style=gn] (52) at (6.75, 11.5) {};
		\node [style=none] (53) at (0, 6.75) {};
		\node [style=bn] (54) at (0.9999999, 8.75) {};
		\node [style=none] (55) at (0.9999999, 6.75) {};
		\node [style=none] (56) at (2, 6.75) {};
		\node [style=none] (57) at (0, 7.75) {};
		\node [style=none] (58) at (0.9999999, 7.75) {};
		\node [style=none] (59) at (2, 7.75) {};
		\node [style=none] (60) at (2.75, 7.75) {$\mapsto$};
		\node [style=gn] (61) at (4.5, 8.75) {};
		\node [style=triangle] (62) at (4.5, 8.25) {};
		\node [style=rn] (63) at (5.5, 8.75) {$\pi$};
		\node [style=gn] (64) at (5.75, 8.25) {};
		\node [style=rn] (65) at (5.75, 7.75) {};
		\node [style=none] (66) at (5.5, 6.75) {};
		\node [style=none] (67) at (4.5, 6.75) {};
		\node [style=gn] (68) at (4.5, 7.75) {};
		\node [style=none] (69) at (3.5, 6.75) {};
		\node [style=rn] (70) at (3.5, 7.75) {};
		\node [style=none] (71) at (2, 4.5) {};
		\node [style=none] (72) at (0.9999999, 4.5) {};
		\node [style=bn] (73) at (0.9999999, 5.5) {};
		\node [style=none] (74) at (0, 4.5) {};
		\node [style=none] (75) at (0.9999999, 4.5) {};
		\node [style=none] (76) at (2, 4.5) {};
		\node [style=none] (77) at (0.9999999, 3.5) {};
		\node [style=none] (78) at (2, 3.5) {};
		\node [style=none] (79) at (0, 3.5) {};
		\node [style=gn] (80) at (4.5, 5.5) {};
		\node [style=rn] (81) at (3.5, 4.5) {};
		\node [style=gn] (82) at (5.75, 5) {};
		\node [style=rn] (83) at (5.75, 4.5) {};
		\node [style=gn] (84) at (4.5, 4.5) {};
		\node [style=triangle] (85) at (4.5, 5) {};
		\node [style=none] (86) at (2.75, 4.5) {$\mapsto$};
		\node [style=none] (87) at (0.7499999, 10) {};
		\node [style=none] (88) at (1.75, 10) {};
		\node [style=rn] (89) at (5.5, 5.5) {$\pi$};
		\node [style=none] (90) at (5.5, 4.5) {};
		\node [style=none] (91) at (5.5, 3.5) {};
		\node [style=none] (92) at (4.5, 3.5) {};
		\node [style=none] (93) at (3.5, 3.5) {};
		\node [style=gn] (94) at (9.5, 5) {};
		\node [style=none] (95) at (8.250001, 3.5) {};
		\node [style=gn] (96) at (8.250001, 4.5) {};
		\node [style=none] (97) at (9.25, 4.5) {};
		\node [style=none] (98) at (9.25, 3.5) {};
		\node [style=rn] (99) at (7.25, 4.5) {$\pi$};
		\node [style=none] (100) at (7.25, 3.5) {};
		\node [style=rn] (101) at (9.5, 4.5) {};
		\node [style=gn] (102) at (8.250001, 6) {};
		\node [style=rn] (103) at (8.250001, 5) {$\pi$};
		\node [style=dtriangle] (104) at (8.250001, 5.5) {};
		\node [style=none] (105) at (6.5, 4.5) {$\overset{\substack{S1, \ref{lem:6b},\\ TR1}}{=}$};
		\node [style=gn] (106) at (1.75, 2) {};
		\node [style=none] (107) at (1.75, -0) {};
		\node [style=none] (108) at (0.7499999, -0) {};
		\node [style=triangle] (109) at (1.75, 1.5) {};
		\node [style=gn] (110) at (1.75, 0.9999999) {};
		\node [style=rn] (111) at (0.7499999, 0.9999999) {};
		\node [style=gn] (112) at (3, 1.5) {};
		\node [style=rn] (113) at (3, 0.9999999) {};
		\node [style=rn] (114) at (2.75, 2) {$\pi$};
		\node [style=none] (115) at (2.75, -0) {};
		\node [style=none] (116) at (0, 1.25) {$\overset{\ref{lem:6b}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (8.center) to (1);
		\draw (1) to (7.center);
		\draw [in=90, out=0, looseness=1.00] (1) to (5.center);
		\draw [in=90, out=-90, looseness=1.00] (2.center) to (4.center);
		\draw [in=-90, out=90, looseness=1.00] (3.center) to (0.center);
		\draw (6.center) to (5.center);
		\draw (11) to (13);
		\draw (13) to (12);
		\draw (12) to (10);
		\draw (10) to (11);
		\draw [bend left=90, looseness=2.00] (10) to (14);
		\draw [in=90, out=-90, looseness=1.00] (13) to (16.center);
		\draw [in=90, out=-90, looseness=1.00] (11) to (15.center);
		\draw (14) to (17.center);
		\draw (21) to (20.center);
		\draw [bend left=75, looseness=1.50] (23) to (21);
		\draw (23) to (24);
		\draw (24) to (22);
		\draw (22) to (25);
		\draw (25) to (23);
		\draw [in=90, out=-90, looseness=1.00] (22) to (18.center);
		\draw [in=-90, out=90, looseness=1.00] (19.center) to (25);
		\draw (27) to (29);
		\draw (29) to (31);
		\draw (30) to (28.center);
		\draw [in=45, out=-147, looseness=1.75] (32) to (33.center);
		\draw [in=-45, out=105, looseness=1.50] (34.center) to (32);
		\draw (34.center) to (31);
		\draw (33.center) to (27);
		\draw [bend left=45, looseness=1.50] (32) to (30);
		\draw (42) to (41);
		\draw (41) to (40);
		\draw (37) to (39.center);
		\draw (42) to (38.center);
		\draw (41) to (36.center);
		\draw (44) to (40);
		\draw (44) to (42);
		\draw [bend left=90, looseness=2.00] (44) to (37);
		\draw (46) to (45);
		\draw (47) to (48);
		\draw (49) to (50);
		\draw (52) to (51);
		\draw [in=180, out=90, looseness=1.00] (57.center) to (54);
		\draw (54) to (58.center);
		\draw [in=90, out=0, looseness=1.00] (54) to (59.center);
		\draw (53.center) to (57.center);
		\draw (55.center) to (58.center);
		\draw (56.center) to (59.center);
		\draw (70) to (68);
		\draw (68) to (62);
		\draw (63) to (66.center);
		\draw (70) to (69.center);
		\draw (68) to (67.center);
		\draw (61) to (62);
		\draw (61) to (70);
		\draw [bend left=90, looseness=2.00] (61) to (63);
		\draw (64) to (65);
		\draw [in=180, out=90, looseness=1.00] (74.center) to (73);
		\draw (73) to (72.center);
		\draw [in=90, out=0, looseness=1.00] (73) to (71.center);
		\draw [in=90, out=-90, looseness=1.00] (75.center) to (78.center);
		\draw [in=-90, out=90, looseness=1.00] (77.center) to (76.center);
		\draw (79.center) to (74.center);
		\draw (81) to (84);
		\draw (84) to (85);
		\draw (85) to (80);
		\draw (80) to (81);
		\draw (82) to (83);
		\draw (27) to (87.center);
		\draw (29) to (88.center);
		\draw [bend left=90, looseness=2.00] (80) to (89);
		\draw (81) to (93.center);
		\draw (84) to (91.center);
		\draw (92.center) to (90.center);
		\draw (90.center) to (89);
		\draw (99) to (96);
		\draw (102) to (99);
		\draw (94) to (101);
		\draw (99) to (100.center);
		\draw [in=90, out=-90, looseness=1.00] (96) to (98.center);
		\draw [in=-90, out=90, looseness=1.00] (95.center) to (97.center);
		\draw (103) to (96);
		\draw [bend left=45, looseness=1.00] (102) to (97.center);
		\draw (102) to (104);
		\draw (104) to (103);
		\draw (111) to (110);
		\draw (110) to (109);
		\draw (114) to (115.center);
		\draw (111) to (108.center);
		\draw (110) to (107.center);
		\draw (106) to (109);
		\draw (106) to (111);
		\draw [bend left=90, looseness=2.00] (106) to (114);
		\draw (112) to (113);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/loop/loop.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2.5) {};
		\node [style=bn] (1) at (0, 0.25) {};
		\node [style=wn] (2) at (0, 2) {};
		\node [style=none] (3) at (0, 0) {};
		\node [style=bn] (4) at (0, 0.5) {};
		\node [style=none] (5) at (0.9999999, 1.25) {$\overset{loop}{=}$};
		\node [style=bn] (6) at (2, 0.5000001) {};
		\node [style=bn] (7) at (2, 0.2500001) {};
		\node [style=none] (8) at (2, -0) {};
		\node [style=none] (9) at (2, 2.5) {};
		\node [style=bn] (10) at (2, 2.25) {};
		\node [style=bn] (11) at (2, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (4) to (2);
		\draw (4) to (1);
		\draw (1) to (3.center);
		\draw (0.center) to (2);
		\draw [bend left, looseness=1.00] (2) to (4);
		\draw [in=135, out=45, loop] (6) to ();
		\draw (7) to (6);
		\draw (8.center) to (7);
		\draw [in=-135, out=-45, loop] (11) to ();
		\draw (10) to (11);
		\draw (9.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/natmc/natmc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (1, 1.5) {};
		\node [style=none] (1) at (2.5, 2) {};
		\node [style=wn] (2) at (3, 0.5000001) {};
		\node [style=bn] (3) at (0, 0.5000001) {};
		\node [style=bn] (4) at (0, 0.2500001) {};
		\node [style=none] (5) at (1.75, 0.9999999) {$\overset{nat^m_c}{=}$};
		\node [style=wn] (6) at (0, 1.5) {};
		\node [style=bn] (7) at (3, 1.5) {};
		\node [style=bn] (8) at (1, 0.25) {};
		\node [style=bn] (9) at (1, 0.5) {};
		\node [style=bn] (10) at (3, 1.25) {};
		\node [style=none] (11) at (0, 0) {};
		\node [style=none] (12) at (2.5, -0) {};
		\node [style=none] (13) at (1, 2) {};
		\node [style=none] (14) at (3.5, 2) {};
		\node [style=none] (15) at (1, 0) {};
		\node [style=none] (16) at (0, 2) {};
		\node [style=none] (17) at (3.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0);
		\draw [bend left, looseness=1.00] (0) to (9);
		\draw (6) to (9);
		\draw [bend left, looseness=1.00] (3) to (6);
		\draw (9) to (8);
		\draw (3) to (4);
		\draw (4) to (11.center);
		\draw (8) to (15.center);
		\draw [in=90, out=-150, looseness=0.75] (2) to (12.center);
		\draw [in=90, out=-30, looseness=0.75] (2) to (17.center);
		\draw (10) to (7);
		\draw [in=-90, out=150, looseness=0.75] (7) to (1.center);
		\draw [in=-90, out=30, looseness=0.75] (7) to (14.center);
		\draw (16.center) to (6);
		\draw (13.center) to (0);
		\draw (2) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/natnc/natnc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0.5, 1.5) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (0.5, 2) {};
		\node [style=bn] (4) at (0, 0.5) {};
		\node [style=bn] (5) at (1, 0.5) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (1, 0) {};
		\node [style=none] (8) at (2.5, -0) {};
		\node [style=wn] (9) at (3, 0.5) {};
		\node [style=none] (10) at (3.5, -0) {};
		\node [style=bn] (11) at (3, 1) {};
		\node [style=none] (12) at (3, 2) {};
		\node [style=none] (13) at (1.75, 1) {$\overset{nat^n_c}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4);
		\draw (4) to (6.center);
		\draw (5) to (7.center);
		\draw (2.center) to (5);
		\draw [bend right=45, looseness=1.00] (2.center) to (0);
		\draw [bend right=45, looseness=1.00] (0) to (1.center);
		\draw (0) to (3.center);
		\draw [bend right=45, looseness=1.00] (10.center) to (9);
		\draw [bend right=45, looseness=1.00] (9) to (8.center);
		\draw (11) to (9);
		\draw (11) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/natzz/natzz.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0.7499999, 1.25) {};
		\node [style=wn] (1) at (0.25, 0.5) {};
		\node [style=wn] (2) at (0.25, 0.7499999) {};
		\node [style=none] (3) at (4, -0) {};
		\node [style=none] (4) at (3.25, 1.5) {};
		\node [style=none] (5) at (2, 0.7499999) {$\overset{nat^z_z}{=}$};
		\node [style=wn] (6) at (2.75, 0.5) {};
		\node [style=wn] (7) at (1.25, 0.7499999) {};
		\node [style=none] (8) at (2.5, -0) {};
		\node [style=none] (9) at (0.7499999, 1.5) {};
		\node [style=wn] (10) at (3.25, 1.25) {};
		\node [style=none] (11) at (0.5, -0) {};
		\node [style=none] (12) at (0, 0) {};
		\node [style=wn] (13) at (1.25, 0.5) {};
		\node [style=none] (14) at (1.5, 0) {};
		\node [style=wn] (15) at (2.75, 0.7499999) {};
		\node [style=wn] (16) at (3.75, 0.5) {};
		\node [style=wn] (17) at (3.75, 0.7499999) {};
		\node [style=none] (18) at (1, -0) {};
		\node [style=none] (19) at (3, -0) {};
		\node [style=none] (20) at (3.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (7) to (13);
		\draw [in=0, out=90, looseness=0.75] (7) to (0);
		\draw [in=180, out=90, looseness=0.75] (2) to (0);
		\draw (6) to (15);
		\draw (17) to (16);
		\draw [in=0, out=90, looseness=0.75] (17) to (10);
		\draw [in=180, out=90, looseness=0.75] (15) to (10);
		\draw [in=90, out=-135, looseness=0.75] (1) to (12.center);
		\draw [in=120, out=-15, looseness=0.75] (1) to (18.center);
		\draw [in=90, out=-48, looseness=0.75] (13) to (14.center);
		\draw [in=60, out=-165, looseness=0.75] (13) to (11.center);
		\draw [in=90, out=-135, looseness=0.75] (6) to (8.center);
		\draw [in=90, out=-45, looseness=0.75] (6) to (19.center);
		\draw [in=90, out=-135, looseness=0.75] (16) to (20.center);
		\draw [in=90, out=-45, looseness=0.75] (16) to (3.center);
		\draw (0) to (9.center);
		\draw (10) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/ph/ph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=wn] (1) at (0.5000001, 1.5) {};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (1, -0) {};
		\node [style=none] (4) at (0.5000001, 2) {};
		\node [style=none] (5) at (3.5, -0) {};
		\node [style=none] (6) at (2.5, -0) {};
		\node [style=wn] (7) at (3, 0.5) {};
		\node [style=none] (8) at (1.75, 1) {$\overset{ph}{=}$};
		\node [style=none] (9) at (0, -0) {};
		\node [style=none] (10) at (0.25, 0.25) {};
		\node [style=none] (11) at (0, 1) {};
		\node [style=dn] (12) at (0, 0.5000001) {};
		\node [style=none] (13) at (0.25, 0.7500001) {};
		\node [style=none] (14) at (0.5000001, 0.5000001) {};
		\node [style=none] (15) at (3, 1) {};
		\node [style=none] (16) at (3.25, 1.25) {};
		\node [style=none] (17) at (3, 2) {};
		\node [style=dn] (18) at (3, 1.5) {};
		\node [style=none] (19) at (3.25, 1.75) {};
		\node [style=none] (20) at (3.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (0.center) to (1);
		\draw [bend left=45, looseness=1.00] (1) to (2.center);
		\draw (2.center) to (3.center);
		\draw (1) to (4.center);
		\draw [bend left=45, looseness=1.00] (6.center) to (7);
		\draw [bend left=45, looseness=1.00] (7) to (5.center);
		\draw [in=180, out=-90, looseness=1.00] (11.center) to (10.center);
		\draw [in=90, out=180, looseness=1.00] (13.center) to (9.center);
		\draw [in=0, out=90, looseness=1.00] (14.center) to (13.center);
		\draw [in=0, out=-90, looseness=1.00] (14.center) to (10.center);
		\draw [in=180, out=-90, looseness=1.00] (17.center) to (16.center);
		\draw [in=90, out=180, looseness=1.00] (19.center) to (15.center);
		\draw [in=0, out=90, looseness=1.00] (20.center) to (19.center);
		\draw [in=0, out=-90, looseness=1.00] (20.center) to (16.center);
		\draw (15.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/symz/symz.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 0.5) {};
		\node [style=none] (1) at (3, 0.5) {};
		\node [style=wn] (2) at (3, 1) {};
		\node [style=none] (3) at (3.5, 0.5) {};
		\node [style=none] (4) at (5, 0.5) {};
		\node [style=none] (5) at (5.5, 0.5) {};
		\node [style=wn] (6) at (5.5, 1) {};
		\node [style=none] (7) at (6, 0.5) {};
		\node [style=none] (8) at (0, 0.5) {};
		\node [style=none] (9) at (0.5, 0.5) {};
		\node [style=wn] (10) at (0.5, 1) {};
		\node [style=none] (11) at (1, 0.5) {};
		\node [style=none] (12) at (0, -0) {};
		\node [style=none] (13) at (0.5, -0) {};
		\node [style=none] (14) at (1, -0) {};
		\node [style=none] (15) at (2.5, -0) {};
		\node [style=none] (16) at (3, -0) {};
		\node [style=none] (17) at (3.5, -0) {};
		\node [style=none] (18) at (5, -0) {};
		\node [style=none] (19) at (5.5, -0) {};
		\node [style=none] (20) at (6, -0) {};
		\node [style=none] (21) at (1.75, 0.5) {$\overset{sym_{z,L}}{=}$};
		\node [style=none] (22) at (4.25, 0.5) {$\overset{sym_{z,R}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (2) to (0.center);
		\draw (2) to (1.center);
		\draw [bend left=45, looseness=1.00] (2) to (3.center);
		\draw [bend right=45, looseness=1.00] (6) to (4.center);
		\draw (6) to (5.center);
		\draw [bend left=45, looseness=1.00] (6) to (7.center);
		\draw [bend right=45, looseness=1.00] (10) to (8.center);
		\draw (10) to (9.center);
		\draw [bend left=45, looseness=1.00] (10) to (11.center);
		\draw [in=-90, out=90, looseness=1.00] (12.center) to (9.center);
		\draw [in=-90, out=90, looseness=1.00] (13.center) to (8.center);
		\draw (14.center) to (11.center);
		\draw (15.center) to (0.center);
		\draw (16.center) to (1.center);
		\draw (17.center) to (3.center);
		\draw (18.center) to (4.center);
		\draw [in=-90, out=90, looseness=1.00] (19.center) to (7.center);
		\draw [in=-90, out=90, looseness=1.00] (20.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/uncozR/uncozR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 1.5) {};
		\node [style=none] (1) at (1.75, 1) {$\overset{un^{co}_{z,R}}{=}$};
		\node [style=none] (2) at (2.5, 0.5000001) {};
		\node [style=none] (3) at (0, 0.5) {};
		\node [style=none] (4) at (1, 1.5) {};
		\node [style=none] (5) at (2.5, -0) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=wn] (7) at (0.5, 1) {};
		\node [style=wn] (8) at (0.5000001, 0.7500001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (4.center) to (3.center);
		\draw (3.center) to (6.center);
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (2.center);
		\draw (2.center) to (5.center);
		\draw (7) to (8);
		\draw [in=-135, out=-45, loop] (8) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/unx/unx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (1.25, 0.5) {};
		\node [style=none] (1) at (1, -0) {};
		\node [style=bn] (2) at (0.75, 1) {};
		\node [style=bn] (3) at (0.75, 1.25) {};
		\node [style=none] (4) at (0.75, 1.5) {};
		\node [style=none] (5) at (0.5, -0) {};
		\node [style=none] (6) at (1.5, -0) {};
		\node [style=none] (7) at (0, -0) {};
		\node [style=wn] (8) at (0.25, 0.5) {};
		\node [style=bn] (9) at (3.25, 1.25) {};
		\node [style=wn] (10) at (2.75, 0.5) {};
		\node [style=wn] (11) at (3.75, 0.5) {};
		\node [style=none] (12) at (4, -0) {};
		\node [style=bn] (13) at (3.25, 1) {};
		\node [style=none] (14) at (3, -0) {};
		\node [style=none] (15) at (3.25, 1.5) {};
		\node [style=none] (16) at (3.5, -0) {};
		\node [style=none] (17) at (2.5, -0) {};
		\node [style=dn] (18) at (0.75, 0.25) {};
		\node [style=none] (19) at (2, 0.75) {$\overset{unx}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (3) to (4.center);
		\draw [in=90, out=-135, looseness=0.75] (8) to (7.center);
		\draw [in=120, out=-15, looseness=0.75] (8) to (1.center);
		\draw [in=90, out=-48, looseness=0.75] (0) to (6.center);
		\draw [in=60, out=-165, looseness=0.75] (0) to (5.center);
		\draw [bend right, looseness=1.00] (2) to (8);
		\draw [bend left, looseness=1.00] (2) to (0);
		\draw (13) to (9);
		\draw (9) to (15.center);
		\draw [in=90, out=-135, looseness=0.75] (10) to (17.center);
		\draw [in=120, out=-15, looseness=0.75] (10) to (16.center);
		\draw [in=90, out=-48, looseness=0.75] (11) to (12.center);
		\draw [in=60, out=-165, looseness=0.75] (11) to (14.center);
		\draw [bend right, looseness=1.00] (13) to (10);
		\draw [bend left, looseness=1.00] (13) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.8/wspider/wspider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (1, 1) {};
		\node [style=none] (1) at (0, -0) {};
		\node [style=none] (2) at (1, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (1.center);
		\draw (0) to (2.center);
		\draw [bend left=45, looseness=1.00] (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/natrc/natrc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {$r$};
		\node [style=none] (1) at (1, 0.5) {$r$};
		\node [style=none] (2) at (1.5, 0.5) {$\overset{nat^{r}_c}{=}$};
		\node [style=none] (3) at (0.5000001, 1.5) {};
		\node [style=bn] (4) at (0.5000001, 1.25) {};
		\node [style=bn] (5) at (0.5000001, 1) {};
		\node [style=wn] (6) at (0.25, 0.5) {};
		\node [style=wn] (7) at (0.7499999, 0.5) {};
		\node [style=none] (8) at (0.25, 0) {};
		\node [style=none] (9) at (0.75, 0) {};
		\node [style=bn] (10) at (2.25, 0.75) {};
		\node [style=bn] (11) at (2.25, 0.5) {};
		\node [style=none] (12) at (2.25, 1.5) {};
		\node [style=none] (13) at (2, -0) {};
		\node [style=none] (14) at (2.5, -0) {};
		\node [style=wn] (15) at (2.25, 1) {};
		\node [style=none] (16) at (2.5, 1) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (6) to (5);
		\draw (5) to (4);
		\draw (4) to (3.center);
		\draw [bend left, looseness=1.00] (5) to (7);
		\draw (6) to (8.center);
		\draw (7) to (9.center);
		\draw [bend left, looseness=1.00] (13.center) to (11);
		\draw [bend left, looseness=1.00] (11) to (14.center);
		\draw (11) to (10);
		\draw (10) to (15);
		\draw (15) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/natrec/natrec.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, -0) {};
		\node [style=bn] (1) at (0, 0.25) {};
		\node [style=bn] (2) at (1.5, -0.25) {};
		\node [style=bn] (3) at (1.5, -0) {};
		\node [style=none] (4) at (0, 0.9999999) {};
		\node [style=wn] (5) at (1.5, 0.5000001) {};
		\node [style=none] (6) at (1.5, 0.9999999) {};
		\node [style=none] (7) at (1.75, 0.5000001) {$r$};
		\node [style=none] (8) at (0.7500001, 0.5000001) {$\overset{nat^r_{\varepsilon c}}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (0) to ();
		\draw (0) to (1);
		\draw [in=-135, out=-45, loop] (2) to ();
		\draw (2) to (3);
		\draw (1) to (4.center);
		\draw (3) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/phr/phr.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0.25, 0.5000001) {};
		\node [style=wn] (1) at (0.7500001, 1.5) {};
		\node [style=wn] (2) at (3, 0.5000001) {};
		\node [style=wn] (3) at (3, 1) {};
		\node [style=none] (4) at (1.25, -0) {};
		\node [style=none] (5) at (0.7500001, 2) {};
		\node [style=none] (6) at (3, 2) {};
		\node [style=none] (7) at (2.5, -0) {};
		\node [style=none] (8) at (3.5, -0) {};
		\node [style=none] (9) at (1.25, 1) {};
		\node [style=none] (10) at (0.25, 1) {};
		\node [style=none] (11) at (0.25, -0) {};
		\node [style=none] (12) at (0, 0.5000001) {$r$};
		\node [style=none] (13) at (3.25, 1) {$r$};
		\node [style=none] (14) at (2, 1) {$\overset{ph^r}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (11.center);
		\draw (10.center) to (0);
		\draw (4.center) to (9.center);
		\draw [bend left, looseness=1.00] (10.center) to (1);
		\draw [bend left, looseness=1.00] (1) to (9.center);
		\draw (1) to (5.center);
		\draw [bend right, looseness=1.00] (2) to (7.center);
		\draw [bend left, looseness=1.00] (2) to (8.center);
		\draw (2) to (3);
		\draw (3) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/r/r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0.25, 0.5000001) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/rng-1/rng-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0.25, 0.5000001) {$-1$};
		\node [style=none] (4) at (1, 0.5000001) {$\overset{rng_{-1}}{=}$};
		\node [style=none] (5) at (2, 0.75) {};
		\node [style=none] (6) at (2.25, 0.5000001) {};
		\node [style=none] (7) at (1.75, -0) {};
		\node [style=none] (8) at (2, 0.25) {};
		\node [style=dn] (9) at (1.75, 0.5000001) {};
		\node [style=none] (10) at (1.75, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
		\draw [in=180, out=-90, looseness=1.00] (10.center) to (8.center);
		\draw [in=90, out=180, looseness=1.00] (5.center) to (7.center);
		\draw [in=0, out=90, looseness=1.00] (6.center) to (5.center);
		\draw [in=0, out=-90, looseness=1.00] (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/rng1/rng1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0.25, 0.5000001) {$1$};
		\node [style=none] (4) at (1.75, 1) {};
		\node [style=none] (5) at (1.75, -0) {};
		\node [style=none] (6) at (1, 0.5000001) {$\overset{rng_1}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/rngrsp/rngrsp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3, 1) {$r+s$};
		\node [style=none] (1) at (0, 1) {$r$};
		\node [style=none] (2) at (1, 1) {$s$};
		\node [style=none] (3) at (1.75, 1) {$\overset{rng^{r,s}_+}{=}$};
		\node [style=none] (4) at (0.5000001, 2) {};
		\node [style=bn] (5) at (0.5000001, 1.75) {};
		\node [style=bn] (6) at (0.5000001, 1.5) {};
		\node [style=bn] (7) at (0.5000001, 0.5000001) {};
		\node [style=bn] (8) at (0.5000001, 0.25) {};
		\node [style=none] (9) at (0.5000001, -0) {};
		\node [style=wn] (10) at (0.25, 1) {};
		\node [style=wn] (11) at (0.7500001, 1) {};
		\node [style=wn] (12) at (2.5, 1) {};
		\node [style=none] (13) at (2.5, 2) {};
		\node [style=none] (14) at (2.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (10) to (6);
		\draw (6) to (5);
		\draw (5) to (4.center);
		\draw [bend left, looseness=1.00] (6) to (11);
		\draw [bend left, looseness=1.00] (11) to (7);
		\draw (7) to (8);
		\draw (8) to (9.center);
		\draw [bend left, looseness=1.00] (7) to (10);
		\draw (12) to (13.center);
		\draw (12) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Def_5.9/rngrsx/rngrsx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0, 1) {};
		\node [style=wn] (1) at (0, 0.5000001) {};
		\node [style=none] (2) at (0, 1.5) {};
		\node [style=none] (3) at (0, -0) {};
		\node [style=none] (4) at (1.75, 1.5) {};
		\node [style=none] (5) at (1.75, -0) {};
		\node [style=wn] (6) at (1.75, 0.7500001) {};
		\node [style=none] (7) at (2.25, 0.7500001) {$rs$};
		\node [style=none] (8) at (0.25, 0.5000001) {$r$};
		\node [style=none] (9) at (0.25, 1) {$s$};
		\node [style=none] (10) at (1, 0.7500001) {$\overset{rng^{r,s}_\times}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (0) to (2.center);
		\draw (1) to (3.center);
		\draw (6) to (4.center);
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Lemmas/lemma0/lemma0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0, 4) {$0$};
		\node [style=none] (1) at (0, 5) {};
		\node [style=none] (2) at (0, 3) {};
		\node [style=gn] (3) at (3, 4.25) {};
		\node [style=gn] (4) at (3.5, 4) {};
		\node [style=rn] (5) at (3, 3.75) {};
		\node [style=vtriang] (6) at (4.25, 4.75) {};
		\node [style=vtriang] (7) at (4.25, 3.25) {};
		\node [style=rn] (8) at (4.5, 4) {};
		\node [style=gn] (9) at (4.75, 4.75) {};
		\node [style=gn] (10) at (4.75, 3.25) {};
		\node [style=gn] (11) at (5.25, 4.75) {};
		\node [style=gn] (12) at (5.25, 3.25) {$\pi$};
		\node [style=none] (13) at (3.5, 5) {};
		\node [style=none] (14) at (3.5, 3) {};
		\node [style=none] (15) at (1.5, 5) {};
		\node [style={H box}] (16) at (1.5, 4) {$1-1$};
		\node [style=none] (17) at (1.5, 3) {};
		\node [style=none] (18) at (0.5, 4) {$=$};
		\node [style=none] (19) at (2.5, 4) {$=$};
		\node [style=gn] (20) at (7.25, 4) {};
		\node [style=gn] (21) at (7.75, 4.5) {};
		\node [style=vtriang] (22) at (8.5, 4.75) {};
		\node [style=rn] (23) at (9.25, 4.5) {};
		\node [style=gn] (24) at (10.25, 4) {$\pi$};
		\node [style=vtriang] (25) at (8.5, 3.5) {};
		\node [style=none] (26) at (7.25, 5) {};
		\node [style=none] (27) at (7.25, 3) {};
		\node [style=rn] (28) at (6.75, 3.75) {};
		\node [style=gn] (29) at (6.75, 4.25) {};
		\node [style=none] (30) at (0.75, 2) {};
		\node [style=vtriang] (31) at (1.5, 0.5000002) {};
		\node [style=none] (32) at (0.75, -0) {};
		\node [style=gn] (33) at (0.75, 1) {};
		\node [style=gn] (34) at (2.75, 1) {$\pi$};
		\node [style=vtriang] (35) at (1.5, 1.5) {};
		\node [style=gn] (36) at (4.25, 1) {};
		\node [style=vtriang] (37) at (5.25, 1) {};
		\node [style=none] (38) at (4.25, 2) {};
		\node [style=none] (39) at (4.25, -0) {};
		\node [style=gn] (40) at (6.25, 1) {$\pi$};
		\node [style=none] (41) at (8.25, -0) {};
		\node [style=none] (42) at (8.25, 2) {};
		\node [style=gn] (43) at (8.25, 1) {};
		\node [style=rn] (44) at (9.25, 1) {};
		\node [style=gn] (45) at (7.75, 1.75) {};
		\node [style=rn] (46) at (7.75, 1.25) {};
		\node [style=gn] (47) at (10.75, 0.7499999) {};
		\node [style=rn] (48) at (10.75, 0.2500001) {};
		\node [style=none] (49) at (11.25, -0) {};
		\node [style=none] (50) at (11.25, 2) {};
		\node [style=rn] (51) at (11.25, 0.7499999) {};
		\node [style=rn] (52) at (11.25, 1.25) {};
		\node [style=gn] (53) at (10.75, 1.75) {};
		\node [style=rn] (54) at (10.75, 1.25) {};
		\node [style=none] (55) at (6, 4) {$\overset{S1}{=}$};
		\node [style=none] (56) at (0, 1.25) {$\overset{TR7}{=}$};
		\node [style=none] (57) at (3.5, 1) {$\overset{TR10}{=}$};
		\node [style=none] (58) at (7, 1) {$\overset{TR4}{=}$};
		\node [style=none] (59) at (10, 1) {$\overset{B1}{=}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
		\draw (3) to (5);
		\draw [bend left=45, looseness=1.00] (4) to (6);
		\draw (6) to (9);
		\draw (9) to (8);
		\draw (8) to (10);
		\draw (10) to (7);
		\draw [bend left=45, looseness=1.00] (7) to (4);
		\draw (4) to (8);
		\draw (9) to (11);
		\draw (10) to (12);
		\draw (4) to (13.center);
		\draw (4) to (14.center);
		\draw (15.center) to (16);
		\draw (16) to (17.center);
		\draw (26.center) to (20);
		\draw (20) to (27.center);
		\draw [bend left=15, looseness=1.00] (20) to (21);
		\draw [bend right=15, looseness=1.00] (20) to (25);
		\draw [in=180, out=33, looseness=1.00] (21) to (22);
		\draw [in=147, out=0, looseness=1.00] (22) to (23);
		\draw [bend left=15, looseness=1.00] (23) to (24);
		\draw [bend right=15, looseness=1.00] (25) to (24);
		\draw [bend right, looseness=1.00] (21) to (23);
		\draw (29) to (28);
		\draw (30.center) to (33);
		\draw (33) to (32.center);
		\draw [in=180, out=-52, looseness=1.00] (33) to (31);
		\draw [in=-135, out=0, looseness=1.00] (31) to (34);
		\draw [in=0, out=135, looseness=1.00] (34) to (35);
		\draw [in=52, out=180, looseness=1.00] (35) to (33);
		\draw (36) to (38.center);
		\draw (36) to (39.center);
		\draw (36) to (37);
		\draw (37) to (40);
		\draw (43) to (42.center);
		\draw (43) to (41.center);
		\draw (43) to (44);
		\draw [bend right=45, looseness=1.50] (45) to (46);
		\draw [bend left=45, looseness=1.50] (45) to (46);
		\draw (46) to (45);
		\draw [bend right=45, looseness=1.50] (47) to (48);
		\draw [bend left=45, looseness=1.50] (47) to (48);
		\draw (48) to (47);
		\draw (52) to (50.center);
		\draw (51) to (49.center);
		\draw [bend right=45, looseness=1.50] (53) to (54);
		\draw [bend left=45, looseness=1.50] (53) to (54);
		\draw (54) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/bcup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=bn] (2) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.00] (0.center) to (2);
		\draw [in=90, out=0, looseness=1.00] (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -0) {};
		\node [style=none] (3) at (0.25, 0.5000001) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/trianglebox.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=triangle] (0) at (-2.75, 0) {};
		\node [style=triangle] (1) at (-1, -1.25) {};
		\node [style=none] (2) at (-2.75, -0.75) {};
		\node [style=none] (3) at (-2.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> lexpress1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1.75, -0.75) {};
		\node [style=none] (1) at (0.25, 1) {};
		\node [style=vtriang] (2) at (1, -0.75) {};
		\node [style=gn] (3) at (0.25, 0) {};
		\node [style=none] (4) at (-1.25, 1) {};
		\node [style=rn] (5) at (-0.25, 0.25) {};
		\node [style=rn] (6) at (1.25, 0) {};
		\node [style=gn] (7) at (-0.25, -0.25) {};
		\node [style=none] (8) at (0.25, -1.25) {};
		\node [style=none] (9) at (-0.25, -0.25) {};
		\node [style=vtriang] (10) at (1, 0.75) {};
		\node [style=none] (11) at (-0.75, 0) {$=$};
		\node [style=gn] (12) at (2.5, 0.75) {};
		\node [style=none] (13) at (-0.25, 0.25) {};
		\node [style=gn] (14) at (2.5, -0.75) {};
		\node [style=H box] (15) at (-1.25, 0) {$2$};
		\node [style=none] (16) at (-1.25, -1) {};
		\node [style=gn] (17) at (1.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (3) to (8.center);
		\draw (3) to (6);
		\draw (6) to (17);
		\draw (6) to (0);
		\draw (17) to (12);
		\draw (0) to (14);
		\draw (4.center) to (16.center);
		\draw [bend left=45, looseness=1.00] (3) to (10);
		\draw (10) to (17);
		\draw [bend right=45, looseness=1.00] (3) to (2);
		\draw (2) to (0);
		\draw (13.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> lexpress2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1) {};
		\node [style=H box] (1) at (-1, 0) {$n$};
		\node [style=none] (2) at (-0.5, 0) {$=$};
		\node [style=none] (3) at (-1, -1) {};
		\node [style=vtriang] (4) at (1.25, -0.75) {};
		\node [style=none] (5) at (0, 0.25) {};
		\node [style=vtriang] (6) at (1.25, 0.75) {};
		\node [style=none] (7) at (0.5, 1) {};
		\node [style=gn] (8) at (3.5, 0.75) {};
		\node [style=gn] (9) at (0, -0.25) {};
		\node [style=rn] (10) at (1.5, 0) {};
		\node [style=gn] (11) at (3.5, -0.75) {};
		\node [style=none] (12) at (0, -0.25) {};
		\node [style=gn] (13) at (2, 0.75) {};
		\node [style=gn] (14) at (0.5, 0) {};
		\node [style=rn] (15) at (0, 0.25) {};
		\node [style=gn] (16) at (2, -0.75) {};
		\node [style=none] (17) at (0.5, -1.25) {};
		\node [style=H box] (18) at (2.75, -0.75) {$n-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (7.center) to (14);
		\draw (14) to (17.center);
		\draw (14) to (10);
		\draw (10) to (13);
		\draw (10) to (16);
		\draw (13) to (8);
		\draw (16) to (11);
		\draw [bend left=45, looseness=1.00] (14) to (6);
		\draw (6) to (13);
		\draw [bend right=45, looseness=1.00] (14) to (4);
		\draw (4) to (16);
		\draw (5.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> lexpress3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (0) at (-1.25, 0) {$\{\lambda\}$};
		\node [style=vtriang] (1) at (1, -0.75) {};
		\node [style=none] (2) at (-0.75, 0) {$=$};
		\node [style=none] (3) at (-0.25, 0.25) {};
		\node [style=vtriang] (4) at (1, 0.75) {};
		\node [style=none] (5) at (-1.25, 1) {};
		\node [style=none] (6) at (-1.25, -1) {};
		\node [style=none] (7) at (0.25, -1.25) {};
		\node [style=none] (8) at (0.25, 1) {};
		\node [style=gn] (9) at (2.5, 0.75) {$\alpha$};
		\node [style=gn] (10) at (-0.25, -0.25) {};
		\node [style=rn] (11) at (1.25, 0) {};
		\node [style=gn] (12) at (2.5, -0.75) {$-\alpha$};
		\node [style=none] (13) at (-0.25, -0.25) {};
		\node [style=gn] (14) at (1.75, 0.75) {};
		\node [style=gn] (15) at (0.25, 0) {};
		\node [style=rn] (16) at (-0.25, 0.25) {};
		\node [style=gn] (17) at (1.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (15);
		\draw (15) to (7.center);
		\draw (15) to (11);
		\draw (11) to (14);
		\draw (11) to (17);
		\draw (14) to (9);
		\draw (17) to (12);
		\draw (5.center) to (6.center);
		\draw [bend left=45, looseness=1.00] (15) to (4);
		\draw (4) to (14);
		\draw [bend right=45, looseness=1.00] (15) to (1);
		\draw (1) to (17);
		\draw (3.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> lexpress4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (1.75, 0) {};
		\node [style=vtriang] (1) at (1.5, -0.75) {};
		\node [style=gn] (2) at (2.25, -0.75) {};
		\node [style=none] (3) at (-0.25, 0) {$=$};
		\node [style=none] (4) at (0.75, 1) {};
		\node [style=none] (5) at (-0.75, 1) {};
		\node [style=none] (6) at (0.25, 0.25) {};
		\node [style=gn] (7) at (0.75, 0) {};
		\node [style=none] (8) at (0.25, -0.25) {};
		\node [style=none] (9) at (0.75, -1.25) {};
		\node [style=H box] (10) at (-0.75, 0) {$\lambda$};
		\node [style=gn] (11) at (0.25, -0.25) {};
		\node [style=rn] (12) at (0.25, 0.25) {};
		\node [style=none] (13) at (-0.75, -1) {};
		\node [style=gn] (14) at (3.75, 0.75) {};
		\node [style=vtriang] (15) at (1.5, 0.75) {};
		\node [style=gn] (16) at (3.75, -0.75) {};
		\node [style=gn] (17) at (2.25, 0.75) {};
		\node [style=H box] (18) at (3, -0.75) {$\{\lambda\}$};
		\node [style=H box] (19) at (3, 0.75) {$[\lambda]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (7);
		\draw (7) to (9.center);
		\draw (7) to (0);
		\draw (0) to (17);
		\draw (0) to (2);
		\draw (17) to (14);
		\draw (2) to (16);
		\draw (5.center) to (13.center);
		\draw [bend left=45, looseness=1.00] (7) to (15);
		\draw (15) to (17);
		\draw [bend right=45, looseness=1.00] (7) to (1);
		\draw (1) to (2);
		\draw (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}
